Safe Control of Second-Order Systems with Linear Constraints

Control barrier functions (CBFs) offer a powerful tool for enforcing safety specifications in control synthesis. This paper deals with the problem of constructing valid CBFs. Given a second-order system and any desired safety set with linear boundaries in the position space, we construct a provably control-invariant subset of this desired safety set. The constructed subset does not sacrifice any positions allowed by the desired safety set, which can be nonconvex. We show how our construction can also meet safety specification on the velocity. We then demonstrate that if the system satisfies standard Euler-Lagrange systems properties then our construction can also handle constraints on the allowable control inputs. We finally show the efficacy of the proposed method in a numerical example of keeping a 2D robot arm safe from collision.

==> example_Data.csv <==
,t,q1_safe,q2_safe,q1_unsafe,q2_unsafe,q1_ul,q1_ll,q2_ul,q2_ll,t_norm,u_norm_g1,u_norm_g.1,v_norm_g1,v_norm_g.1
0,0.0,0.0,0.0,0.0,0.0,1.5707963267948966,-1.5707963267948966,3.141592653589793,-3.141592653589793,0.0,16.59440108842317,16.59440108842317,0.0,0.0
1,0.053691275167785234,0.005822997951026475,0.0028061790697840967,0.0029640903155588832,0.0014286486449392162,1.5707963267948966,-1.5707963267948966,3.1357696556387666,-3.1357696556387666,0.053691275167785234,14.647372144511317,3.1847365064208826,0.23552333817492846,0.17192142362014984
2,0.10738255033557047,0.022443927985424505,0.010409923379962058,0.01163197415345916,0.005394858677829605,1.5707963267948966,-1.5707963267948966,3.1191487256043686,-3.1191487256043686,0.10738255033557047,12.771485535831275,0.3156480775912156,0.4403720368188719,0.19555774175675925
3,0.1610738255033557,0.048621675872186715,0.021647582842649206,0.02565771121351073,0.01142886250031466,1.5707963267948966,-1.5707963267948966,3.092970977717606,-3.092970977717606,0.1610738255033557,10.967391004433765,0.01545353651428486,0.6163823343437946,0.197320812449837
4,0.21476510067114093,0.08310998636592065,0.03560926412235321,0.04467821457091463,0.019070627715804978,1.5707963267948966,-1.5707963267948966,3.0584826672238723,-3.0584826672238723,0.21476510067114093,9.23689614875259,0.05538504010379998,0.7654868706335426,0.19657749293995777
5,0.2684563758389262,0.124660167679429,0.05164457703788934,0.06831697855638444,0.027872922383249694,1.5707963267948966,-1.5707963267948966,3.016932485910364,-3.016932485910364,0.2684563758389262,7.582883760947397,0.06479251525014428,0.8894474946070257,0.1955765535096352
6,0.3221476510067114,0.17205749284825528,0.06923525605364264,0.0961908224504066,0.03740653415837597,1.5707963267948966,-1.5707963267948966,2.969535160741538,-2.969535160741538,0.3221476510067114,6.008522619330863,0.07315410066982014,0.9897929415992943,0.1945726278825562
7,0.37583892617449666,0.22412130334770325,0.08799479136888974,0.1279099089590897,0.04726028456204959,1.5707963267948966,-1.5707963267948966,2.91747135024209,-2.91747135024209,0.37583892617449666,4.516691556909839,0.055130247500223675,1.0679311784856371,0.19334680164960433
8,0.42953020134228187,0.27969362208157583,0.10771658704145745,0.16307774421416438,0.057041028980274786,1.5707963267948966,-1.5707963267948966,2.861899031508217,-2.861899031508217,0.42953020134228187,3.1100426666864696,0.0727221123070379,1.1252205884317574,0.192434598670437
9,0.4832214765100671,0.337653511785625,0.12832386052990324,0.20129377249022895,0.06637485299316614,1.5707963267948966,-1.5707963267948966,2.803939141804168,-2.803939141804168,0.4832214765100671,1.8065709937188115,0.04979110530764417,1.1698856145672372,0.19117816380257668
10,0.5369127516778524,0.3969628721426318,0.1496905501849824,0.24216093851870868,0.0749107805756555,1.5707963267948966,-1.5707963267948966,2.7446297814471614,-2.7446297814471614,0.5369127516778524,0.8366316993863698,0.06308294006596478,1.247387033986596,0.19024069610995395
11,0.5906040268456376,0.4566585387052957,0.17167564649468695,0.2852612285917391,0.0823099526220243,1.5707963267948966,-1.5707963267948966,2.6849341148844976,-2.6849341148844976,0.5906040268456376,1.4655426447119018,0.07539212544383854,1.3327484031964367,0.1893006171560637
12,0.6442953020134228,0.5158521206974613,0.19412368187736495,0.33018006422844703,0.08825682874609915,1.5707963267948966,-1.5707963267948966,2.6257405328923316,-2.6257405328923316,0.6442953020134228,2.7126510006177806,0.04281160852366598,1.3860112789937697,0.18797806161878686
13,0.697986577181208,0.5737582582635087,0.21675230955615957,0.3765104010645314,0.0924610631791645,1.5707963267948966,-1.5707963267948966,2.5678343953262845,-2.5678343953262845,0.697986577181208,3.858513427473842,0.07922976371044518,1.3910655931557374,0.18725831457048495
14,0.7516778523489933,0.6297510222814662,0.23894515245551798,0.4238527288522622,0.09465750476996257,1.5707963267948966,-1.5707963267948966,2.511841631308327,-2.511841631308327,0.7516778523489933,4.741670587810124,0.05811550132765001,1.342805351496746,0.18604666704571826
15,0.8053691275167785,0.6833091591586434,0.25996842073686155,0.47181507146048096,0.0946061969846933,1.5707963267948966,-1.5707963267948966,2.4582834944311496,-2.4582834944311496,0.8053691275167785,5.4453854710836405,0.04366332995456246,1.2706167032147622,0.1848979658104002
16,0.8590604026845637,0.7340049862078561,0.2790127226662957,0.5200129868746013,0.0920923779070145,1.5707963267948966,-1.5707963267948966,2.4075876673819367,-2.4075876673819367,0.8590604026845637,5.941939829324298,0.07169480173210928,1.1825546006911791,0.1841231294200831
17,0.912751677852349,0.7815043916474255,0.2951930646146097,0.5680695671966078,0.08692648023804168,1.5707963267948966,-1.5707963267948966,2.3600882619423675,-2.3600882619423675,0.912751677852349,6.233066243665754,0.06034332294858054,1.0725893588849642,0.1830127348259808
18,0.9664429530201342,0.8255645329708559,0.3075286588560374,0.615615438645057,0.07894413129634821,1.5707963267948966,-1.5707963267948966,2.3160281206189373,-2.3160281206189373,0.9664429530201342,6.3505188348702895,0.051104645242046276,0.9409209452523769,0.1819260532129852
19,1.0201342281879195,0.866044949807878,0.314912530417046,0.6622916863492891,0.06800358181661405,1.5707963267948966,-1.5707963267948966,2.275547703781915,-2.275547703781915,1.0201342281879195,6.34990277018175,0.0725964355874819,0.7910845559446013,0.1811116722701363
20,1.0738255033557047,0.9028322548665266,0.31636673738976323,0.7077520315463448,0.053980692191587513,1.5707963267948966,-1.5707963267948966,2.2387603987232665,-2.2387603987232665,1.0738255033557047,6.30187421962299,0.06130288713156885,0.6319738678752364,0.18001847910996782
21,1.1275167785234899,0.9357980253306273,0.3111268392482039,0.7516489813319358,0.03678467258756784,1.5707963267948966,-1.5707963267948966,2.2057946282591656,-2.2057946282591656,1.1275167785234899,6.278944975978939,0.05449364722714421,0.48278319879546955,0.1789696131375319
22,1.1812080536912752,0.9647986602575519,0.29864200139893726,0.7936523404604363,0.01634879689104972,1.5707963267948966,-1.5707963267948966,2.1767939933322413,-2.1767939933322413,1.1812080536912752,6.340038614241354,0.05684261468842975,0.383046313780408,0.17799822348382022
23,1.2348993288590604,0.9896826638951568,0.2785476933710885,0.8334508060352652,-0.007370714074934864,1.5707963267948966,-1.5707963267948966,2.1519099896946363,-2.1519099896946363,1.2348993288590604,6.51637396896038,0.6112009163354363,0.3856690754835232,0.1700995503733246
24,1.2885906040268456,1.010253055335968,0.25078117976843706,0.8707519675088873,-0.03439469255081719,1.5707963267948966,-1.5707963267948966,2.131339598253825,-2.131339598253825,1.2885906040268456,6.810221066271072,1.4460219739422187,0.48561352109458855,0.13634431076454398
25,1.342281879194631,1.0262464660687407,0.21568193889995302,0.9052823066828124,-0.06472102384049158,1.5707963267948966,-1.5707963267948966,2.1153461875210526,-2.1153461875210526,1.342281879194631,7.196360695848572,2.1899283529976548,0.6281047867557071,0.13411850252252583
26,1.395973154362416,1.0374349979476,0.1736583443649688,0.9367871977075949,-0.09832464631131493,1.5707963267948966,-1.5707963267948966,2.104157655642193,-2.104157655642193,1.395973154362416,7.626109284961851,2.831828797080972,0.7773455978584582,0.18782921757355378
27,1.4496644295302012,1.043631806263065,0.1251685465908453,0.9650309070828351,-0.13515755139410757,1.5707963267948966,-1.5707963267948966,2.0979608473267284,-2.0979608473267284,1.4496644295302012,8.03501412761937,3.4287265053799287,0.9169945504532167,0.2158265021814383
28,1.5033557046979866,1.044691099742046,0.07072047283297236,0.9897965936571784,-0.17514878358315286,1.5707963267948966,-1.5707963267948966,2.096901553847747,-2.096901553847747,1.5033557046979866,8.356444626975081,3.9466081874928656,1.0405171239816176,0.24921170277050114
29,1.5570469798657718,1.0405222701454335,0.01085980927328084,1.0108863086283149,-0.2182044404361966,1.5707963267948966,-1.5707963267948966,2.10107038344436,-2.10107038344436,1.5570469798657718,8.538093691416972,4.34259941204031,1.1470066546923485,0.25827709297728524
30,1.610738255033557,1.0311933161475662,-0.05413047226938651,1.028120590613415,-0.26421181572763935,1.5707963267948966,-1.5707963267948966,2.110399337442227,-2.110399337442227,1.610738255033557,8.54524995236215,4.690101256737494,1.237370672293221,0.2242506774539125
31,1.6644295302013423,1.01695549668309,-0.12452506409219816,1.041333619085022,-0.3130715895384498,1.5707963267948966,-1.5707963267948966,2.124637156906703,-2.124637156906703,1.6644295302013423,8.366395037591126,0.50240505524307,1.3158054029349409,0.22033136436353062
32,1.7181208053691275,0.9982983735018872,-0.2010793380350877,1.0503805446657537,-0.36462257382047303,1.5707963267948966,-1.5707963267948966,2.143294280087906,-2.143294280087906,1.7181208053691275,8.009867170750827,0.008668052546674753,1.388997415413437,0.2195929844501673
33,1.7718120805369126,0.9759567083299245,-0.28502397077655556,1.0551386665021758,-0.41867977047848415,1.5707963267948966,-1.5707963267948966,2.1656359452598686,-2.1656359452598686,1.7718120805369126,7.493601333778271,0.057599429990073135,1.465368703842968,0.21845144792871848
34,1.825503355704698,0.9509104628692554,-0.37806494383366834,1.0555064929307751,-0.47504908910868593,1.5707963267948966,-1.5707963267948966,2.190682190720538,-2.190682190720538,1.825503355704698,6.82550762464517,0.06289740567237122,1.5523674252776012,0.21725547378685045
35,1.8791946308724832,0.9243847987980195,-0.4823835435620573,1.0514037414779587,-0.533527346998708,1.5707963267948966,-1.5707963267948966,2.2172078547917735,-2.2172078547917735,1.8791946308724832,5.983241226646823,0.06494439570114528,1.6565585461810435,0.21606203604111945
36,1.9328859060402683,0.8978878580352225,-0.6006300508756469,1.0427713388600537,-0.5939022691276077,1.5707963267948966,-1.5707963267948966,2.243704795554571,-2.243704795554571,1.9328859060402683,4.911615738937398,0.08316499393045843,1.786762282299415,0.2148958661599626
37,1.9865771812080537,0.8733215798836741,-0.7355956599495245,1.029571420983308,-0.6559524881658704,1.5707963267948966,-1.5707963267948966,2.268271073706119,-2.268271073706119,1.9865771812080537,3.525378630260342,0.052380612015019465,1.9533722387450172,0.2136748381616347
38,2.040268456375839,0.8527284250562139,-0.8893746961511689,1.0117873329438902,-0.719447544475408,1.5707963267948966,-1.5707963267948966,2.288864228533579,-2.288864228533579,2.040268456375839,1.9153183608024602,0.0675913147983076,2.169880818961377,0.21251788623087622
39,2.0939597315436242,0.8380962644620206,-1.0625829063578383,0.9894236290278889,-0.7841478861095598,1.5707963267948966,-1.5707963267948966,2.3034963891277727,-2.3034963891277727,2.0939597315436242,1.5148988360518725,0.05889374215222898,2.3524291158345076,0.21133756694492922
40,2.1476510067114094,0.8309239901112538,-1.2533619994083247,0.9625060727113136,-0.8498048688130935,1.5707963267948966,-1.5707963267948966,2.3106686634785394,-2.3106686634785394,2.1476510067114094,2.432791780018991,0.06093844292328861,2.2201324618677645,0.21017710586560337
41,2.2013422818791946,0.8317351609410308,-1.4567879009737346,0.9310816366600938,-0.9161607560222034,1.5707963267948966,-1.5707963267948966,2.3098574926487623,-2.3098574926487623,2.2013422818791946,2.7120353235100945,0.07259491053287644,2.0478600993492835,0.2090350650793761
42,2.2550335570469797,0.8383350719284934,-1.6583223722212312,0.8952185027300799,-0.9829487188645115,1.4832702813685619,-1.4832702813685619,2.3032575816613,-2.3032575816613,2.2550335570469797,2.5930958967806164,0.06238068802360174,1.892650710699302,0.2078720793498751
43,2.308724832214765,0.8374579978776541,-1.7994646320611818,0.8550060619670423,-1.0498928361590674,1.3421280215286113,-1.3421280215286113,2.304134655712139,-2.304134655712139,2.308724832214765,2.243348652736979,0.06501843275914299,1.7602854974439108,0.20673148247142395
44,2.3624161073825505,0.8239637727595874,-1.88318308688446,0.8105549146066721,-1.1167080944163483,1.2584095667053332,-1.2584095667053332,2.3176288808302057,-2.3176288808302057,2.3624161073825505,1.7874283158489657,0.07965758792919017,1.652745852856032,0.2056122172350518
45,2.4161073825503356,0.7995420077193435,-1.9385626952429131,0.7619618040959603,-1.1831331799454974,1.20302995834688,-1.20302995834688,2.3420506458704495,-2.3420506458704495,2.4161073825503356,1.3550592775192125,0.042546876439378094,1.5727539601445466,0.2044347352196045
46,2.469798657718121,0.7662696931929874,-1.9844828374562469,0.7093261377823002,-1.2489090306966435,1.1571098161335462,-1.1571098161335462,2.375322960396806,-2.375322960396806,2.469798657718121,1.1346714238434557,0.07877167152899088,1.5204177505743277,0.2033547168847912
47,2.523489932885906,0.7257156665569394,-2.0296790853684343,0.6528291835548217,-1.3137116049844568,1.1119135682213588,-1.1119135682213588,2.4158769870328536,-2.4158769870328536,2.523489932885906,1.2575483420764277,0.0609161333766251,1.4983683368230876,0.20221354553235962
48,2.577181208053691,0.67895960198822,-2.0763301862851735,0.5926620373625526,-1.377226422585082,1.0652624673046196,-1.0652624673046196,2.462633051601573,-2.462633051601573,2.577181208053691,1.6997345220950189,0.05208459176574962,1.5018630307669911,0.20108989163222893
49,2.6308724832214763,0.6269107490303628,-2.1248361286938433,0.5290242395350222,-1.4391499217592227,1.0167565248959498,-1.0167565248959498,2.5146819045594304,-2.5146819045594304,2.6308724832214763,5.006317821945932,0.06901348028224562,1.4504689199016882,0.20000435712708903
50,2.684563758389262,0.57038269284879,-2.1752788320161613,0.4621237747822602,-1.4991894592521402,0.9663138215736318,-0.9663138215736318,2.5712099607410033,-2.5712099607410033,2.684563758389262,5.103702524370668,0.07055656093509959,1.374514607781495,0.198905812697616
51,2.738255033557047,0.510042955051078,-2.2274903403296027,0.3921770721947995,-1.5570633102936533,0.9141023132601904,-0.9141023132601904,2.631549698538715,-2.631549698538715,2.738255033557047,4.815382925548797,0.055224805571960765,1.2994768197156326,0.19779233923076747
52,2.791946308724832,0.44655218365291094,-2.2809121931378717,0.31940900524367244,-1.6125006685981398,0.8606804604519214,-0.8606804604519214,2.695040469936882,-2.695040469936882,2.791946308724832,4.5068023461595965,0.08024992854004673,1.2282049230086238,0.19673517520705136
53,2.8456375838926173,0.380444306117089,-2.3348228051622337,0.24405289178041312,-1.665241646364536,0.8067698484275594,-0.8067698484275594,2.7611483474727043,-2.7611483474727043,2.8456375838926173,4.2112262019775715,0.056116960803915795,1.1607668216179314,0.19562269929084078
54,2.8993288590604025,0.3120712454602281,-2.388421343788628,0.16635049403705693,-1.715037274276336,0.7531713098011652,-0.7531713098011652,2.829521408129565,-2.829521408129565,2.8993288590604025,3.916640369101692,0.061442749748486084,1.096860484290966,0.19455289994182665
55,2.9530201342281877,0.2416029202527597,-2.440827729067666,0.08655201862614037,-1.7616495015015923,0.7007649245221272,-0.7007649245221272,2.8999897333370335,-2.8999897333370335,2.9530201342281877,3.666427780137301,0.0737477417800609,1.0366617863405418,0.1934977715776528
56,3.0067114093959733,0.1691121427718217,-2.4911405549875356,0.004916116540700455,-1.8048511956929159,0.6504520986022575,-0.6504520986022575,2.9724805108179715,-2.9724805108179715,3.0067114093959733,3.397977028133822,0.05308083122261134,0.9794635009778299,0.1924074819867288
57,3.0604026845637584,0.09478290815930812,-2.5385997341195536,-0.07829011684572229,-1.844426142987475,0.6029929194702395,-0.6029929194702395,3.046809745430485,-3.046809745430485,3.0604026845637584,3.200528274560361,0.06076896586527387,0.9258478319830514,0.1913583048363605
58,3.1140939597315436,0.018712485590200188,-2.5824437689306077,-0.1627911417790886,-1.8801690480069972,0.5591488846591854,-0.5591488846591854,3.122880167999593,-3.122880167999593,3.1140939597315436,2.9978616521403847,0.07198243348315352,0.8750116867701335,0.19031941356866175
59,3.1677852348993287,-0.0574051313664576,-2.604307865166437,-0.24830297412485636,-1.9118855338577672,0.537284788423356,-0.537284788423356,3.0841875222233357,-3.0841875222233357,3.1677852348993287,2.777982395958222,0.06234919070433769,0.8267015853094268,0.18926032692619832
60,3.221476510067114,-0.1327035222930639,-2.5833369280700427,-0.3345331853679836,-1.9393921421306293,0.5582557255197504,-0.5582557255197504,3.0088891312967294,-3.0088891312967294,3.221476510067114,2.64178998053508,0.06466240510522661,0.7816249001969479,0.188221908307446
61,3.275167785234899,-0.20929537498204864,-2.5318926469391223,-0.4211926674937024,-1.9625125249781512,0.6097000066506708,-0.6097000066506708,2.9322972786077446,-2.9322972786077446,3.275167785234899,2.4268216509900324,0.07975724702599109,0.7382740577548725,0.18720524839383934
62,3.3288590604026846,-0.28846328758976497,-2.4633276779620474,-0.5080181011477651,-1.9810612467270348,0.6782649756277457,-0.6782649756277457,2.853129366000028,-2.853129366000028,3.3288590604026846,2.293955398366711,0.041074946918500006,0.697878244763778,0.18612730012714807
63,3.38255033557047,-0.37050398055397893,-2.3854865759961865,-0.5946811407420053,-1.9948770893987349,0.7561060775936066,-0.7561060775936066,2.7710886730358144,-2.7710886730358144,3.38255033557047,2.1566897150945588,0.07646827472918817,0.6595850861816954,0.18514709508775448
64,3.436241610738255,-0.45518768173365143,-2.3025363329309236,-0.6808535913000575,-2.003819873959336,0.8390563206588695,-0.8390563206588695,2.686404971856142,-2.686404971856142,3.436241610738255,2.0038095493212316,0.060762217181095736,0.6231838871920439,0.18410892737606918
65,3.48993288590604,-0.5420656292423942,-2.2162914978279287,-0.7662163690217227,-2.007768532363526,0.9253011557618644,-0.9253011557618644,2.599527024347399,-2.599527024347399,3.48993288590604,1.8885165014954026,0.05318154611848171,0.5890149133239688,0.1830865919099288
66,3.5436241610738253,-0.6305822234019257,-2.1275802873910754,-0.8504595012829683,-2.0066211075545968,1.0140123661987177,-1.0140123661987177,2.5110104301878673,-2.5110104301878673,3.5436241610738253,1.7828119905435735,0.06635269730534717,0.556738002312351,0.18209564084883156
67,3.597315436241611,-0.7200408167501798,-2.0381769269497108,-0.9332821266359292,-2.000294753464441,1.1034157266400824,-1.1034157266400824,2.421551836839613,-2.421551836839613,3.597315436241611,1.6584816667321598,0.07059349526188574,0.5260160036020417,0.18109916350438163
68,3.651006711409396,-0.8097070038900227,-1.9487211259219208,-1.0143924948089047,-1.9887257350135559,1.1928715276678723,-1.1928715276678723,2.33188564969977,-2.33188564969977,3.651006711409396,1.5708790560495234,0.054307362725495203,0.4972251511930284,0.18008258462697038
69,3.704697986577181,-0.8987830115097627,-1.859660377350048,-1.0935079667063627,-1.9718694281110416,1.2819322762397451,-1.2819322762397451,2.2428096420800303,-2.2428096420800303,3.704697986577181,1.4686251831083343,0.07952383428000932,0.4698418188482564,0.17912336124572686
70,3.7583892617449663,-0.9863386228719482,-1.7721302792294913,-1.1703550144089374,-1.9497003196546012,1.3694623743603018,-1.3694623743603018,2.155254030717845,-2.155254030717845,3.7583892617449663,1.3701521647320385,0.051712766934628396,0.44393913532349294,0.1781032599768178
71,3.8120805369127515,-1.071385456731529,-1.6870729039865813,-1.2446692211734298,-1.9222120075305407,1.4545197496032118,-1.4545197496032118,2.070207196858264,-2.070207196858264,3.8120805369127515,1.2964785934908492,0.05645869777565929,0.41961717181757807,0.17712936937120458
72,3.8657718120805367,-1.1528527624547948,-1.605607773361209,-1.3161952814328068,-1.8894172006137688,1.535984880228584,-1.535984880228584,1.9887398911349983,-1.9887398911349983,3.8657718120805367,1.5256011622119698,0.06774379606819929,0.3939574485151195,0.17616903753269592
73,3.9194630872483223,-1.22964595110261,-1.5288450101230389,-1.3846870007962035,-1.8513477187677976,1.5707963267948966,-1.5707963267948966,1.911946702487183,-1.911946702487183,3.9194630872483223,1.8528726744696897,0.06485586104462612,0.36454890517687494,0.175196278534057
74,3.9731543624161074,-1.298043433041592,-1.460435672106908,-1.449907296048919,-1.8080544928447424,1.5707963267948966,-1.5707963267948966,1.8435492205482011,-1.8435492205482011,3.9731543624161074,2.1505453136710675,0.057739310216922794,0.35267625945469067,0.1742235744746615
75,4.026845637583892,-1.3419875206434257,-1.4164862468502801,-1.511628195152421,-1.7596075646853215,1.5707963267948966,-1.5707963267948966,1.7996051329463674,-1.7996051329463674,4.026845637583892,2.466257492846144,0.07881847172016308,0.39087131203703235,0.17329161233779888
76,4.080536912751678,-1.3636162157374454,-1.3948559653946024,-1.569630837244345,-1.7060960871188544,1.5707963267948966,-1.5707963267948966,1.7779764378523477,-1.7779764378523477,4.080536912751678,2.8652107597448646,0.04483054961692333,0.5030541866162888,0.17229573013709484
77,4.134228187919463,-1.3730646243100926,-1.3853401057973473,-1.6237031336643983,-1.6476033069340665,1.5707963267948966,-1.5707963267948966,1.7685280292797005,-1.7685280292797005,4.134228187919463,3.4332029217592397,0.06245145914966805,0.650015550938396,0.17136975793786902
78,4.1879194630872485,-1.376907094282163,-1.3761401676026646,-1.6736272582377774,-1.584198421891512,1.5707963267948966,-1.5707963267948966,1.76468555930763,-1.76468555930763,4.1879194630872485,4.142786280296168,0.06653556013158726,0.7973431129591586,0.17043217851339468
79,4.241610738255034,-1.3780368818828233,-1.3553120041124673,-1.7191951395158294,-1.5160363837133652,1.5707963267948966,-1.5707963267948966,1.7635557717069699,-1.7635557717069699,4.241610738255034,4.959355414333697,0.05854280298689483,0.9363653353333994,0.16948334751380284
80,4.295302013422819,-1.3763454052040265,-1.3220822024891743,-1.760216883468464,-1.443286961298194,1.5707963267948966,-1.5707963267948966,1.7652472483857666,-1.7652472483857666,4.295302013422819,5.832887810349847,0.06259698858776357,1.0619126310876577,0.16856621053395193
81,4.348993288590604,-1.3711189723004416,-1.2780121703193814,-1.7965207715946323,-1.3661308334660134,1.5707963267948966,-1.5707963267948966,1.7704736812893516,-1.7704736812893516,4.348993288590604,6.698630165961335,0.5258538350778378,1.170314159295442,0.16251169898196258
82,4.402684563758389,-1.3615636838212832,-1.2249472976368443,-1.8279532609223255,-1.284759588958288,1.5707963267948966,-1.5707963267948966,1.7800289697685099,-1.7800289697685099,4.402684563758389,7.484088839628518,1.3555875674301816,1.259102594462258,0.13194840195793486
83,4.456375838926174,-1.3468356680970992,-1.1652029555758934,-1.854378984008577,-1.1993757264379297,1.5707963267948966,-1.5707963267948966,1.794756985492694,-1.794756985492694,4.456375838926174,8.119769433529669,2.0960629011767358,1.3272125464196745,0.12993134654454702
84,4.510067114093959,-1.3262068423122744,-1.1011465989437224,-1.8756807489394598,-1.1101926544892993,1.5707963267948966,-1.5707963267948966,1.8153858112775187,-1.8153858112775187,4.510067114093959,8.549967625508419,2.7376216726532006,1.3748745361584167,0.18989542574336077
85,4.563758389261745,-1.2990778878503315,-1.035157976079311,-1.8917595393300888,-1.017434691618206,1.5707963267948966,-1.5707963267948966,1.8425147657394616,-1.8425147657394616,4.563758389261745,8.741873361778028,3.3444764720171887,1.4035187593110177,0.2207292864532691
86,4.61744966442953,-1.2649742326763178,-0.9696214677656907,-1.9025345143246195,-0.9213370662519073,1.5707963267948966,-1.5707963267948966,1.8766184209134753,-1.8766184209134753,4.61744966442953,8.692972343648172,3.8772021441607696,1.4160682092401198,0.255358518449043
87,4.671140939597315,-1.2235786256873122,-0.9070018502367837,-1.9079430085962488,-0.8221459167391091,1.5707963267948966,-1.5707963267948966,1.9180140279024809,-1.9180140279024809,4.671140939597315,8.438631591100302,4.28912621679471,1.4187743504753785,0.2748215930290015
88,4.724832214765101,-1.1747975567921491,-0.849640109131925,-1.9079405323472138,-0.720118291349963,1.5707963267948966,-1.5707963267948966,1.966795096797644,-1.966795096797644,4.724832214765101,8.026463243921306,4.6501090683269775,1.417171411954351,0.2352250584790376
89,4.778523489932886,-1.1187058588571404,-0.7993623940838599,-1.902500771308793,-0.615522148276076,1.5707963267948966,-1.5707963267948966,2.0228867947326528,-2.0228867947326528,4.778523489932886,7.510660320507103,0.6776524458186542,1.4166131330752398,0.22942196419904076
90,4.832214765100671,-1.0555414679888837,-0.7574592359218724,-1.8916155867413063,-0.5086363556304963,1.5707963267948966,-1.5707963267948966,2.086051185600909,-2.086051185600909,4.832214765100671,6.944477726934946,0.028756350039174285,1.421966705865053,0.22875788481832202
91,4.885906040268456,-0.9856732579949502,-0.724780668774111,-1.8752950154341137,-0.39975069144772357,1.5707963267948966,-1.5707963267948966,2.155919395594843,-2.155919395594843,4.885906040268456,6.372923477221343,0.05235652840829451,1.4369436453303905,0.22758592624745622
92,4.939597315436242,-0.9094462516559276,-0.7022323707426388,-1.853567269705617,-0.28916584368370546,1.5707963267948966,-1.5707963267948966,2.2321464019338655,-2.2321464019338655,4.939597315436242,5.825181729528626,0.060588065635378066,1.4630903356682152,0.22634313921030141
93,4.993288590604027,-0.8272989857401977,-0.690421264653485,-1.8264678272994592,-0.17718298470367222,1.5707963267948966,-1.5707963267948966,2.3142936678495953,-2.3142936678495953,4.993288590604027,5.306913015186461,0.05763708311419709,1.4981784847188524,0.22509378603859975
94,5.046979865771812,-0.7396885328873413,-0.6898142103331443,-1.7939937428684896,-0.06407015122571544,1.5707963267948966,-1.5707963267948966,2.4019041207024516,-2.4019041207024516,5.046979865771812,4.820629941752023,0.07898670738576376,1.5403897737356336,0.22388013271276913
95,5.100671140939597,-0.6470775694096106,-0.7007731214624497,-1.7562208923415477,0.049825643623998384,1.5707963267948966,-1.5707963267948966,2.4945150841801826,-2.4945150841801826,5.100671140939597,4.3602639112156005,0.04027555479424733,1.587904688297045,0.22260236668015762
96,5.154362416107382,-0.5499416700371712,-0.7235847887437554,-1.7132510547709565,0.1641494707256259,1.5707963267948966,-1.5707963267948966,2.591650983552622,-2.591650983552622,5.154362416107382,3.910646490268959,0.06609036113591632,1.6394721252563533,0.22140758896961882
97,5.208053691275167,-0.4487552326963978,-0.7587217995246053,-1.6651986190195804,0.2785526913701871,1.5707963267948966,-1.5707963267948966,2.692837420893395,-2.692837420893395,5.208053691275167,3.4467608260046076,0.06306183189935535,1.69507182653518,0.22018553057839604
98,5.2617449664429525,-0.34404107257574446,-0.8065753206398274,-1.612190583760826,0.39269295725956455,1.5707963267948966,-1.5707963267948966,2.7975515810140488,-2.7975515810140488,5.2617449664429525,2.9362384847776455,0.053972611097455235,1.7569789497101198,0.2189630916684294
99,5.315436241610739,-0.23641501060295356,-0.8672616943935011,-1.5543665574786394,0.5062342105065062,1.5707963267948966,-1.5707963267948966,2.9051776429868394,-2.9051776429868394,5.315436241610739,2.335527081102753,0.06838465151393244,1.8307117999434876,0.21777490392527363
100,5.369127516778524,-0.12658611597086178,-0.9406217717541646,-1.4918787584675115,0.6188466836346169,1.5707963267948966,-1.5707963267948966,3.0150065376189312,-3.0150065376189312,5.369127516778524,1.6174267346673665,0.06871323588799978,1.9262548413769325,0.21657682956835098
101,5.422818791946309,-0.015321349990746455,-1.026192738237477,-1.4248920148324724,0.7302068995783703,1.5707963267948966,-1.5707963267948966,3.126271303599047,-3.126271303599047,5.422818791946309,0.513087773057867,0.05198160722879563,2.0190939333295344,0.21536541067149614
102,5.476510067114094,0.09649582669949511,-1.1229874497786483,-1.3535837644890933,0.8399976716831017,1.5707963267948966,-1.5707963267948966,3.045096826890298,-3.045096826890298,5.476510067114094,3.224478959012333,0.06796643870115952,1.9604477511006264,0.21419881837624163
103,5.530201342281879,0.2078621291233142,-1.2294014071302206,-1.2781440551634886,0.9479081037050083,1.5707963267948966,-1.5707963267948966,2.933730524466479,-2.933730524466479,5.530201342281879,6.973173522375199,0.055590497223143846,1.8628385195012946,0.2130056212326832
104,5.583892617449664,0.3178005779475141,-1.3432289076212502,-1.1987755443923125,1.053633589811151,1.5707963267948966,-1.5707963267948966,2.823792075642279,-2.823792075642279,5.583892617449664,7.203960567242713,0.0569070801203985,1.7618636025821612,0.2118349158504758
105,5.6375838926174495,0.42536283391366425,-1.4616630089079299,-1.1156934995227623,1.1568758145794547,1.5707963267948966,-1.5707963267948966,2.716229819676129,-2.716229819676129,5.6375838926174495,6.9468469320119395,0.07055644352786505,1.6652115885906322,0.21068505852974337
106,5.691275167785235,0.5296291978381018,-1.581295528973587,-1.0291257977125747,1.2573427529987051,1.560297124616206,-1.560297124616206,2.6119634557516913,-2.6119634557516913,5.691275167785235,6.574291193879645,0.06195680799471349,1.5735983983508992,0.2095156599915519
107,5.74496644295302,0.6298048868164541,-1.698414110788302,-0.9393129259300301,1.354748670468553,1.4431785428014912,-1.4431785428014912,2.511787766773339,-2.511787766773339,5.74496644295302,6.39179065673722,0.06525800222570252,1.4876029995104318,0.20836653807605043
108,5.798657718120805,0.7243077737002541,-1.8015615051682778,-0.8465079809539495,1.4488141227995102,1.3400311484215153,-1.3400311484215153,2.417284879889539,-2.417284879889539,5.798657718120805,5.746728973651244,0.06444724746497688,1.4049956613832317,0.20721897947113482
109,5.85234899328859,0.8077220836110494,-1.8441909582292397,-0.7509753579361907,1.539266240255096,1.2974016953605534,-1.2974016953605534,2.333870569978744,-2.333870569978744,5.85234899328859,5.58554880296947,0.05069613970512738,1.3283057833368874,0.2060627274556065
110,5.906040268456375,0.8834432055084569,-1.8304210233928067,-0.6529209454267166,1.625845982485188,1.3111716301969865,-1.3111716301969865,2.258149448081336,-2.258149448081336,5.906040268456375,5.226172327885866,0.06213079450574956,1.2552478000767786,0.20494198417609866
111,5.959731543624161,0.9573286024364469,-1.7835393470357557,-0.5526224768893914,1.7082675406215864,1.3580533065540374,-1.3580533065540374,2.184264051153346,-2.184264051153346,5.959731543624161,4.860329065049236,0.07162518416269326,1.1861478145018103,0.20382528388396087
112,6.0134228187919465,1.033095276763435,-1.7187300738424411,-0.45041035072574515,1.786247426298776,1.422862579747352,-1.422862579747352,2.1084973768263584,-2.1084973768263584,6.0134228187919465,4.615862028084945,0.054046130249133364,1.1211678796953162,0.20268331710080137
113,6.067114093959732,1.1125033753170912,-1.643540186956057,-0.3466112526988901,1.8595217587386637,1.498052466633736,-1.498052466633736,2.0290892782727017,-2.0290892782727017,6.067114093959732,4.3144765780221155,0.07678667071341168,1.0595537420731689,0.20159440860011282
114,6.120805369127517,1.1961553550230997,-1.5614548113580762,-0.24154815593352774,1.9278462647505719,1.5707963267948966,-1.5707963267948966,1.9454372985666935,-1.9454372985666935,6.120805369127517,3.9755542407951885,0.05557916590677084,1.0011617859439945,0.2004605266584886
115,6.174496644295302,1.278914375688676,-1.4525352127728193,-0.1355403209159467,1.9909962787312403,1.5707963267948966,-1.5707963267948966,1.862678277901117,-1.862678277901117,6.174496644295302,3.7396467897528662,0.05183167263458578,0.9462386400123985,0.19935310199811623
116,6.228187919463087,1.333046543631875,-1.1488493912625413,-0.02890329549402293,2.048766742664826,1.5707963267948966,-1.5707963267948966,1.808546109957918,-1.808546109957918,6.228187919463087,3.44059947513884,0.06638751882730783,0.8940939375976777,0.1982729464069755
117,6.281879194630872,1.3598328307073735,-0.4601759843146284,0.07805108512278014,2.1009722061229033,1.5707963267948966,-1.5707963267948966,1.7817598228824196,-1.7817598228824196,6.281879194630872,3.2293437671965046,0.06848034162785457,0.8450319194162191,0.1971844089734981
118,6.3355704697986575,1.3715580463056485,0.39740168139613474,0.1850146983634119,2.1474468262644644,1.5707963267948966,-1.5707963267948966,1.7700346072841446,-1.7700346072841446,6.3355704697986575,3.0524400290523612,0.05499124701262614,0.798732114071342,0.19608380864784242
119,6.389261744966443,1.376329739300008,0.932717003860861,0.29168313429523396,2.1880443678359174,1.5707963267948966,-1.5707963267948966,1.765262914289785,-1.765262914289785,6.389261744966443,2.7992059438188712,0.08194348693020034,0.7546971880932122,0.19503620165246754
120,6.442953020134228,1.3781749324995372,1.1931149301244937,0.39775569562402135,2.2226382031710887,1.5707963267948966,-1.5707963267948966,1.763417721090256,-1.763417721090256,6.442953020134228,2.6614282581512336,0.04566235449438105,0.713396597676502,0.19392105378496508
121,6.496644295302013,1.3788605179333788,1.3060230941077386,0.502935397693961,2.2511213121912226,1.5707963267948966,-1.5707963267948966,1.7627321356564143,-1.7627321356564143,6.496644295302013,2.416317046945582,0.05893137386919679,0.6739904401295478,0.19286923604795222
122,6.550335570469798,1.3791067102726289,1.3516495035053442,0.6069289684876538,2.273406282404979,1.5707963267948966,-1.5707963267948966,1.7624859433171642,-1.7624859433171642,6.550335570469798,2.2378215384152673,0.06812012545229741,0.6369107625414706,0.19181866307220877
123,6.604026845637584,1.3791925486219863,1.3691866436558715,0.7094468486261127,2.2894253089084367,1.5707963267948966,-1.5707963267948966,1.7624001049678069,-1.7624001049678069,6.604026845637584,2.1259772699318153,0.06294225982382987,0.6020437131560786,0.19075725773853774
124,6.657718120805369,1.3792217306239902,1.3756825575485967,0.8102031913687602,2.29913019438509,1.5707963267948966,-1.5707963267948966,1.7623709229658029,-1.7623709229658029,6.657718120805369,1.9919495785140104,0.05978217505741888,0.5689939427699564,0.18970402204693387
125,6.7114093959731544,1.3792313709121093,1.378014285797168,0.9089158626134359,2.3024923491058527,1.5707963267948966,-1.5707963267948966,1.7623612826776838,-1.7623612826776838,6.7114093959731544,1.8205514509095095,0.08066289371604694,0.537607124940993,0.18868457386643858
126,6.76510067114094,1.3792344602909252,1.3788275264081291,1.0053064408963908,2.2995027909290537,1.5707963267948966,-1.5707963267948966,1.762358193298868,-1.762358193298868,6.76510067114094,1.7679403984698223,0.04127952977957632,0.5082958369219478,0.18760088614617768
127,6.818791946308725,1.3792354159782838,1.3791033732019033,1.0990994779601666,2.290153720660221,1.5707963267948966,-1.5707963267948966,1.7623572376115093,-1.7623572376115093,6.818791946308725,1.5487972636082343,0.06603701375314516,0.4800315878050802,0.18659714187405071
128,6.87248322147651,1.379235700296178,1.3791832346827033,1.1900051791941904,2.2743789754563783,1.5707963267948966,-1.5707963267948966,1.7623569532936152,-1.7623569532936152,6.87248322147651,1.4874768908016487,0.06597410776007774,0.4537936897581058,0.1855704428823676
129,6.926174496644295,1.379235778873556,1.3784139608071375,1.277725783933101,2.252208011640399,1.5707963267948966,-1.5707963267948966,1.762356874716237,-1.762356874716237,6.926174496644295,1.3899406634341118,0.057429998349269436,0.4287893239330625,0.18453955968858535
130,6.97986577181208,1.379235826154037,1.37480816454349,1.3619786211518243,2.2236994347621897,1.5707963267948966,-1.5707963267948966,1.7623568274357562,-1.7623568274357562,6.97986577181208,1.6279076779921815,0.06531113892952543,0.399554372420239,0.18353335619007183
131,7.033557046979865,1.3792358224445411,1.3663300536274774,1.442497127685841,2.1889278415740234,1.5707963267948966,-1.5707963267948966,1.762356831145252,-1.762356831145252,7.033557046979865,1.9624612401635286,0.07388595917875251,0.3486470861724495,0.1825338732462539
132,7.0872483221476505,1.3792357634628947,1.350968288270504,1.5190308482311878,2.14798382003054,1.5707963267948966,-1.5707963267948966,1.7623568901268984,-1.7623568901268984,7.0872483221476505,2.249421243070862,0.04743205372952251,0.29302672351620296,0.18149874413741704
133,7.140939597315436,1.3791994034663484,1.3268548165086431,1.5913454353444565,2.100973949288744,1.5707963267948966,-1.5707963267948966,1.7623932501234447,-1.7623932501234447,7.140939597315436,2.5365029137853417,0.06940035737084721,0.27474115381620196,0.1805257261851341
134,7.194630872483222,1.3786948477420513,1.2936743255570484,1.659222649442796,2.0480207997080067,1.5707963267948966,-1.5707963267948966,1.7628978058477418,-1.7628978058477418,7.194630872483222,2.879397820724872,0.06080170659713151,0.3468591096113435,0.1795224793703571
135,7.248322147651007,1.37704189908638,1.2521858837898987,1.7224603588039058,1.989262932850067,1.5707963267948966,-1.5707963267948966,1.7645507545034131,-1.7645507545034131,7.248322147651007,3.349868442758688,0.05571915066298048,0.4877469125679081,0.17852877702393843
136,7.302013422818792,1.3735191175971508,1.2034618554292202,1.780872539566046,1.924854901479029,1.5707963267948966,-1.5707963267948966,1.7680735359926423,-1.7680735359926423,7.302013422818792,3.955920892808548,0.06898046835322247,0.6405270678090745,0.17756205279053805
137,7.355704697986577,1.3674003166266167,1.1486781744350618,1.8342892757280298,1.8549672495613616,1.5707963267948966,-1.5707963267948966,1.7741923369631765,-1.7741923369631765,7.355704697986577,4.6671486081392,0.06430384688365637,0.7879427181710635,0.17657974262676887
138,7.409395973154362,1.3580040021041475,1.0891100772731255,1.8825567591492263,1.7797865122659022,1.5707963267948966,-1.5707963267948966,1.7835886514856456,-1.7835886514856456,7.409395973154362,5.441111344285526,0.05740790380310484,0.9229409051745947,0.17560024366990637
139,7.4630872483221475,1.3447069166586043,1.0260727148623017,1.9255372895495595,1.699515215963852,1.5707963267948966,-1.5707963267948966,1.7968857369311888,-1.7968857369311888,7.4630872483221475,6.222075178225886,0.057470984844471364,1.0414698392610542,0.1746150947338473
140,7.516778523489933,1.3269575899951345,0.960973858574559,1.9631092745095093,1.6143718782287801,1.5707963267948966,-1.5707963267948966,1.8146350635946586,-1.8146350635946586,7.516778523489933,6.94744214258676,0.7254293881950868,1.1412636018769668,0.16416829979188688
141,7.570469798657718,1.3042828340275971,0.8954469916994667,1.9951672294701104,1.5245910078366216,1.5707963267948966,-1.5707963267948966,1.837309819562196,-1.837309819562196,7.570469798657718,7.555960006485774,1.5432574823470835,1.2214102080874754,0.12984816344579486
142,7.624161073825503,1.276333126313027,0.8309273604739725,2.021621777732954,1.4304231047656768,1.5707963267948966,-1.5707963267948966,1.865259527276766,-1.865259527276766,7.624161073825503,7.996346706720318,2.273587665950097,1.2821184734741902,0.1409426576632395
143,7.677852348993288,1.2428853773995459,0.7686256144324891,2.042395549697053,1.3321258299357375,1.5707963267948966,-1.5707963267948966,1.8987072761902473,-1.8987072761902473,7.677852348993288,8.235019515631445,2.9045443233110717,1.3245751370953942,0.1935557597160789
144,7.731543624161073,1.203842930826362,0.7095278064068944,2.0573804085878225,1.22989326097759,1.5707963267948966,-1.5707963267948966,1.937749722763431,-1.937749722763431,7.731543624161073,8.26330688391773,3.4926836806380246,1.351291354139013,0.22166470023879944
145,7.7852348993288585,1.1591820643323318,0.6545335724398231,2.0665133707662293,1.1240335433595072,1.5707963267948966,-1.5707963267948966,1.9824105892574613,-1.9824105892574613,7.7852348993288585,8.104318382659965,4.00290411239039,1.3678524059197716,0.24717264670096448
146,7.8389261744966445,1.1089501188941684,0.6044319676708082,2.069761550906632,1.014888402532409,1.5707963267948966,-1.5707963267948966,2.0326425346956247,-2.0326425346956247,7.8389261744966445,7.794288292642469,4.389175586788998,1.379410733420431,0.25078813044019355
147,7.89261744966443,1.0533384653582893,0.5595974649632618,2.0671088948657115,0.9027990307572142,1.5707963267948966,-1.5707963267948966,2.0882541882315038,-2.0882541882315038,7.89261744966443,7.377761907940814,3.5205494028152042,1.3911011936424638,0.2254889226337587
148,7.946308724832215,0.9925443238524236,0.5203083153597421,2.0585561796824745,0.7881060871048297,1.5707963267948966,-1.5707963267948966,2.1490483297373695,-2.1490483297373695,7.946308724832215,6.900258107672246,0.36501396488306675,1.4076562186270465,0.22344215850304647
149,8.0,0.9267676653998981,0.48675432779031524,2.0441210135782524,0.6711496974561566,1.5707963267948966,-1.5707963267948966,2.214824988189895,-2.214824988189895,8.0,6.400522118285108,0.01684415433765063,1.4327242207958881,0.22257396089336196

